Predicted masses of Galactic Cepheids in the Gaia Data Release 2

On the basis of recently computed nonlinear convective pulsation models of Galactic Cepheids, spanning wide ranges of input stellar parameters, we derive theoretical mass-dependent Period-Wesenheit relations in the Gaia bands, namely $G$, $G_{BP}$ and $G_{RP}$, that are found to be almost independent of the assumed efficiency of super-adiabatic convection. The application to a selected sub-sample of Gaia Data Release 2 Galactic Cepheids database allows us to derive mass-dependent estimates of their individual distances. By imposing their match with the astrometric values inferred from Gaia, we are able to evaluate the individual mass of each pulsator. The inferred mass distribution is peaked around 5.6$M_{\odot}$ and 5.4$M_{\odot}$ for the F and FO pulsators, respectively. If the estimated Gaia parallax offset $<\Delta\varpi>$=0.046 mas is applied to Gaia parallaxes before imposing their coincidence with the theoretical ones, the inferred mass distribution is found to shift towards lower masses, namely $\sim$5.2$M_{\odot}$ and 5.1$M_{\odot}$ for the F and FO pulsators, respectively. The comparison with independent evaluations of the stellar masses, for a subset of binary Cepheids in our sample, seems to support the predictive capability of current theoretical scenario. By forcing the coincidence of our mass determinations with these literature values we derive an independent estimate of the mean offset to be applied to Gaia DR2 parallaxes, $<\Delta\varpi>$=0.053 $\pm$ 0.029 mas, slightly higher but in agreement within the errors with Riess2018 value.

==> tab_all_F_FO_1p5.txt <==
"Gaia DR2 source Id" Mode P[d] G[mag] G_BP[mag] G_RP[mag] Plx[mas] sigma_plx[mas] M/Ms sigmaM/Ms M/Mscorr sigmaM/Mscorr
1857884212378132096 F 4.43546 5.46 5.77 5.07 1.674 0.089 4.2 0.5 4.0 0.5
4066429066901946368 F 5.05787 6.82 7.37 6.23 1.119 0.053 5.2 0.6 4.8 0.5
5235910694044165760 F 3.08613 8.70 9.22 8.06 0.681 0.032 4.1 0.5 3.6 0.4
279382060625871360 F 3.29487 7.19 7.81 6.48 1.272 0.035 6.2 0.5 5.7 0.4
5824464493705913472 F 3.38932 6.44 6.86 5.91 1.475 0.037 4.5 0.3 4.3 0.3
5932997939411720960 F 3.45291 9.79 10.63 8.92 0.547 0.036 5.5 0.8 4.7 0.7
5351721738384434048 F 3.68221 8.08 8.45 7.59 0.561 0.037 5.4 0.8 4.6 0.7
465719182408723072 F 3.83288 10.43 11.14 9.64 0.307 0.028 6.1 1.2 4.6 0.9
6059635702888301952 F 3.83834 7.99 8.43 7.42 0.621 0.038 6.1 0.8 5.3 0.7
2166861170366710272 F 4.04921 10.29 11.11 9.41 0.528 0.028 3.1 0.4 2.6 0.3
422923956470923008 F 4.07117 9.54 10.14 8.83 0.399 0.030 5.6 0.9 4.5 0.7
3027940437469882880 F 4.25689 9.32 9.95 8.59 0.492 0.040 4.7 0.8 3.9 0.7
5338024572321721216 F 4.26618 9.44 9.99 8.79 0.374 0.027 5.5 0.9 4.3 0.7
2014609252631258496 F 4.27863 11.57 12.60 10.58 0.390 0.027 2.9 0.4 2.3 0.4
1977074811892425600 F 4.32355 8.96 9.40 8.39 0.403 0.034 5.2 0.9 4.2 0.8
2060021625508894592 F 4.36470 9.49 10.10 8.77 0.399 0.028 5.6 0.9 4.5 0.7
6055722403534963840 F 4.42452 9.46 10.21 8.65 0.446 0.031 6.9 1.1 5.7 0.9
426881614218441600 F 4.50162 9.55 10.21 8.79 0.403 0.030 6.0 1.0 4.8 0.8
4054440301294394624 F 4.52781 7.55 8.14 6.92 0.920 0.047 5.1 0.6 4.6 0.5
5521459979795304320 F 4.63985 7.71 8.26 7.05 0.852 0.035 4.9 0.5 4.4 0.4
5338438297925480320 F 4.67767 9.41 9.97 8.73 0.375 0.026 5.6 0.9 4.4 0.7
3046774762417915136 F 4.67830 7.83 8.33 7.20 0.616 0.047 7.3 1.2 6.3 1.0
6060173364061645696 F 4.68971 6.36 6.80 5.79 1.021 0.045 8.5 0.9 7.7 0.8
1960750328384177408 F 4.86438 8.67 9.19 8.03 0.435 0.028 6.8 1.0 5.5 0.8
2078709577944648192 F 4.92549 8.90 9.42 8.26 0.413 0.023 6.1 0.8 4.9 0.6
5258574068220187648 F 4.93255 10.24 10.94 9.46 0.365 0.032 3.9 0.7 3.1 0.6
2055122987639665664 F 4.95045 12.27 13.38 11.21 0.339 0.033 2.3 0.5 1.7 0.4
270272675510149504 F 4.97249 9.12 9.99 8.23 0.521 0.038 8.9 1.4 7.5 1.2
2003938801532007808 F 4.98330 8.61 9.15 7.94 0.437 0.035 7.7 1.3 6.2 1.1
2011315528113463808 F 4.99754 10.50 11.42 9.58 0.355 0.026 6.1 1.0 4.8 0.8
473293889810320128 F 5.06643 10.00 11.16 8.95 0.716 0.031 4.5 0.5 3.9 0.4
5871738271033526016 F 5.07890 7.43 7.89 6.85 0.841 0.034 4.4 0.4 4.0 0.4
2166303099490547072 F 5.09955 10.53 11.69 9.46 0.528 0.027 5.2 0.6 4.4 0.5
4080122796947250176 F 5.15424 7.25 7.83 6.58 0.986 0.047 5.3 0.6 4.9 0.5
4085919765884068736 F 6.63703 6.63 7.21 5.93 1.248 0.041 5.0 0.4 4.6 0.4
1827869808377481216 F 5.19725 10.03 10.96 9.09 0.419 0.034 6.8 1.2 5.5 1.0
5254295559276699392 F 5.20456 9.06 9.56 8.44 0.374 0.028 5.6 0.9 4.4 0.7
1968971582984827136 F 5.25760 8.88 9.91 7.90 0.896 0.027 5.4 0.4 4.9 0.4
6053622679932061056 F 5.26567 9.01 9.91 8.12 0.783 0.045 4.2 0.5 3.8 0.5
4147381366335558784 F 5.30141 9.96 11.03 8.94 0.670 0.040 4.1 0.5 3.6 0.5
5334506135119058304 F 5.30996 8.49 9.08 7.79 0.549 0.032 5.8 0.8 4.9 0.6
1960981328902089088 F 5.33166 8.57 9.13 7.90 0.509 0.031 5.7 0.8 4.7 0.6
458239995077788544 F 5.36511 10.46 11.49 9.51 0.366 0.035 7.1 1.4 5.6 1.1
4190143160245024256 F 5.37668 7.54 8.03 6.92 0.738 0.052 5.6 0.9 4.9 0.8
2010285491880986112 F 5.44090 9.28 9.96 8.51 0.413 0.032 6.5 1.1 5.2 0.9
5891675303053080704 F 5.49457 6.55 7.11 5.93 1.340 0.045 4.6 0.4 4.3 0.4
459035766618689280 F 5.53070 10.37 11.47 9.37 0.394 0.035 8.1 1.5 6.4 1.2
5539107450645759232 F 5.56408 10.59 11.47 9.75 0.258 0.025 7.8 1.6 5.6 1.1
422226488141991296 F 5.80901 8.78 9.37 8.08 0.359 0.033 9.7 1.9 7.5 1.5
5327836325732931840 F 5.85935 9.21 9.96 8.39 0.407 0.029 8.2 1.3 6.6 1.0
5436296928693979392 F 5.89839 9.12 9.52 8.58 0.292 0.029 5.7 1.2 4.2 0.9
2055014277739104896 F 5.95590 8.91 9.76 8.02 0.697 0.039 4.8 0.6 4.2 0.5
4092905375639902464 F 6.74522 6.35 7.01 5.62 1.460 0.045 5.6 0.5 5.2 0.4
4312361436842603520 F 6.11423 7.66 8.44 6.84 0.930 0.057 6.6 0.9 5.9 0.8
6059764002146656128 F 6.22040 8.07 8.64 7.38 0.524 0.046 7.8 1.5 6.5 1.2
2008504454839717120 F 6.23397 9.00 9.92 8.08 0.679 0.030 5.4 0.6 4.7 0.5
525136962570940160 F 6.27279 10.23 11.24 9.28 0.374 0.028 6.9 1.1 5.5 0.9
2015820463470505600 F 6.29664 9.24 10.22 8.28 0.588 0.032 6.8 0.8 5.8 0.7
5823134325151372032 F 6.31663 6.22 6.59 5.63 1.075 0.030 5.8 0.4 5.4 0.4
2027263738130844288 F 6.32059 8.23 9.14 7.30 0.841 0.039 7.1 0.8 6.4 0.7
4096979650282842112 F 6.42429 8.41 9.08 7.59 0.702 0.059 4.5 0.8 3.9 0.7
5312196047720402048 F 6.45380 11.06 12.07 10.08 0.275 0.026 6.2 1.2 4.5 0.9
5868480143187802240 F 6.45975 8.08 8.71 7.34 0.557 0.039 7.9 1.2 6.7 1.0
174489098011145216 F 6.46466 7.05 7.73 6.27 1.042 0.064 6.8 0.9 6.2 0.9
5541507237862358912 F 6.66423 7.71 8.14 7.16 0.568 0.030 5.3 0.6 4.5 0.5
5302258008774271488 F 6.69695 7.11 7.60 6.50 0.760 0.023 6.2 0.5 5.5 0.4
6054829806275577216 F 6.73287 6.30 6.81 5.68 1.140 0.028 6.2 0.4 5.7 0.4
4204653587029046400 F 6.80601 7.34 8.02 6.57 0.944 0.048 5.9 0.7 5.3 0.6
5324034867356093056 F 6.92436 7.22 7.93 6.44 1.007 0.037 6.1 0.6 5.5 0.5
4057701830728920064 F 7.01753 4.21 4.75 3.70 3.431 0.202 3.8 0.5 3.7 0.5
5877533315817003648 F 7.06626 6.42 6.96 5.77 1.015 0.032 7.4 0.6 6.7 0.6
5309174967720762496 F 7.13431 9.69 10.51 8.83 0.312 0.029 8.9 1.8 6.7 1.3
5257664497238811776 F 7.19619 8.95 9.58 8.22 0.355 0.030 7.8 1.4 6.1 1.1
4307944836090489600 F 7.23996 9.35 10.33 8.39 0.554 0.055 5.9 1.3 5.0 1.1
2165771172070496512 F 7.25140 9.95 10.88 9.00 0.387 0.028 6.4 1.0 5.1 0.8
5855468247702904704 F 7.51028 6.10 6.55 5.55 1.000 0.029 6.9 0.5 6.3 0.5
5337191279923824384 F 7.53200 7.80 8.35 7.14 0.704 0.030 4.0 0.4 3.5 0.4
5339394082770287232 F 7.72081 6.61 7.08 6.01 0.796 0.035 7.5 0.8 6.7 0.7
2016028168089215488 F 7.80112 10.08 11.04 9.12 0.383 0.031 5.7 1.0 4.5 0.8
2030063919381336832 F 7.81823 9.37 10.16 8.51 0.400 0.032 6.3 1.1 5.1 0.9
1873112207907294848 F 7.85582 9.05 9.82 8.20 0.446 0.028 6.4 0.9 5.2 0.7
470361114339849472 F 7.91561 7.16 7.92 6.32 0.782 0.040 11.6 1.4 10.3 1.2
1825621002188696448 F 7.99014 6.58 7.41 5.72 1.053 0.039 12.8 1.2 11.8 1.1
428620663657823232 F 8.00066 8.51 9.23 7.71 0.422 0.034 10.0 1.7 8.1 1.4
512524361613040640 F 8.37701 6.64 7.46 5.78 1.296 0.031 7.5 0.5 6.9 0.5
5254097093074642944 F 9.19783 8.80 9.39 8.12 0.328 0.029 7.0 1.3 5.4 1.0
4056026175045038464 F 9.31686 8.24 9.08 7.43 0.697 0.064 4.9 1.0 4.3 0.8
5854560115494081024 F 9.46519 8.26 8.97 7.47 0.496 0.031 7.3 1.0 6.1 0.8
4269036830424588800 F 9.48055 7.90 8.67 7.12 0.690 0.050 5.7 0.9 5.0 0.8
5835124087174043136 F 9.75376 6.15 6.70 5.52 1.062 0.042 6.1 0.6 5.6 0.5
2070224337474904064 F 10.14797 9.42 10.48 8.42 0.447 0.029 7.8 1.1 6.4 0.9
506779550797525760 F 10.87727 8.84 9.58 8.04 0.330 0.031 9.1 1.8 6.9 1.4
2007201567928631296 F 10.88439 8.04 8.70 7.29 0.458 0.038 7.9 1.4 6.5 1.2
5871922507947292032 F 10.94947 7.47 8.03 6.79 0.537 0.042 7.1 1.2 6.0 1.0
5313887130948758016 F 11.20064 8.88 9.83 7.95 0.391 0.032 11.3 2.0 9.0 1.6
200708636406382720 F 11.62570 7.34 7.94 6.68 0.543 0.051 7.7 1.5 6.5 1.3
5332375453374624640 F 11.63735 9.33 10.09 8.59 0.264 0.026 7.8 1.6 5.6 1.2
5240441472232302848 F 12.43802 8.85 9.60 8.06 0.330 0.027 7.9 1.4 6.0 1.1
5884729035255064064 F 12.63346 8.96 9.87 8.03 0.400 0.035 8.0 1.5 6.4 1.2
4267397694768545920 F 13.75460 6.61 7.39 5.85 0.888 0.054 7.9 1.1 7.2 1.0
5351331755370445056 F 14.10712 8.07 8.99 7.51 0.406 0.037 8.6 1.7 6.9 1.3
6026412893938675712 F 6.06133 6.67 7.17 5.95 1.131 0.055 5.7 0.6 5.3 0.6
2161786374436607616 F 14.71797 8.39 9.71 7.28 0.781 0.037 8.8 1.0 7.9 0.9
2071433765909167232 F 15.11946 8.82 9.73 7.91 0.362 0.026 9.2 1.4 7.2 1.1
1870258975238302208 F 16.39062 6.07 6.69 5.36 0.898 0.027 7.3 0.6 6.6 0.5
5338036117182452096 F 16.65998 8.19 8.90 7.38 0.424 0.035 6.4 1.1 5.2 0.9
2058374144759464064 F 17.07369 8.46 9.24 7.61 0.381 0.033 7.4 1.4 5.8 1.1
4175017625462647168 F 17.12484 5.52 6.41 4.64 1.361 0.083 11.1 1.5 10.4 1.4
5255254711361371520 F 18.17758 8.30 8.97 7.52 0.320 0.031 8.4 1.7 6.4 1.3
5351161399785606016 F 18.87302 7.15 7.82 6.43 0.512 0.041 8.2 1.4 6.8 1.2
1873250780732545920 F 20.14034 9.27 10.36 8.28 0.350 0.028 7.7 1.3 6.0 1.0
5523162573544337408 F 20.49764 6.66 7.31 5.90 0.547 0.032 10.9 1.4 9.2 1.2
5964193485048327808 F 28.86509 8.85 10.11 7.76 0.504 0.045 6.1 1.2 5.1 1.0
5546476927338700416 F 41.46411 6.46 7.30 5.58 0.584 0.026 9.9 1.0 8.4 0.9
5351436724362450304 FO 1.11936 11.09 11.62 10.41 0.389 0.030 3.3 0.7 2.4 0.5
2164475809937299584 FO 1.76585 10.18 10.74 9.49 0.343 0.027 7.6 1.7 5.4 1.2
5245796334347122944 FO 2.06344 8.09 8.53 7.54 0.858 0.026 3.5 0.4 3.0 0.3
3398383973788673024 FO 2.10240 7.88 8.29 7.35 0.805 0.053 4.7 0.9 4.0 0.8
2203988169026743936 FO 2.11413 7.51 8.05 6.84 1.133 0.033 5.6 0.6 5.0 0.5
6057943520139661184 FO 2.30569 9.77 10.32 9.10 0.396 0.033 5.1 1.2 3.8 0.9
5877460679352962048 FO 2.39812 7.29 7.73 6.70 0.995 0.040 5.7 0.7 5.0 0.6
5824226655600824704 FO 2.42829 7.58 8.02 7.02 0.889 0.032 4.7 0.6 4.1 0.5
1853025642297186688 FO 2.49930 5.62 5.93 5.20 1.706 0.055 4.7 0.5 4.4 0.5
2007654601080023040 FO 2.80533 9.12 9.68 8.43 0.496 0.039 4.9 1.1 3.8 0.9
429182376660681984 FO 2.84185 9.90 10.50 9.18 0.385 0.028 4.2 0.9 3.1 0.6
4319599865468760832 FO 2.97303 10.15 11.24 9.14 0.571 0.038 6.2 1.2 5.0 1.0
5258420858142702208 FO 3.03785 9.12 9.61 8.50 0.365 0.026 7.0 1.4 5.0 1.0
2200929331984972672 FO 3.05313 10.87 11.74 9.96 0.317 0.027 5.5 1.4 3.8 0.9
5848500161483878400 FO 3.06525 7.10 7.64 6.44 1.016 0.036 6.6 0.8 5.9 0.7
5613541295473114496 FO 3.12653 8.99 9.63 8.26 0.515 0.031 5.6 1.0 4.5 0.8
3409635486731094400 FO 3.14835 6.23 6.75 5.59 1.428 0.061 6.6 0.9 6.1 0.8
5334449269746243328 FO 3.21183 8.42 8.81 7.89 0.425 0.032 6.5 1.4 4.9 1.1
511226491206912128 FO 3.22284 9.83 10.65 8.96 0.481 0.037 5.0 1.1 3.9 0.9
1971722045688053248 FO 3.28391 8.67 9.33 7.92 0.561 0.032 7.0 1.2 5.6 1.0
1964855904803120640 FO 3.33233 5.72 6.03 5.32 1.151 0.066 7.1 1.2 6.4 1.1
6058439910929477120 FO 3.34248 5.26 5.65 4.81 1.778 0.087 5.3 0.8 4.9 0.7
429635993926502912 FO 3.65163 10.44 11.33 9.53 0.327 0.028 6.9 1.7 4.8 1.2
5932565900081831040 FO 3.78678 8.58 9.10 7.93 0.474 0.038 5.3 1.2 4.1 1.0
5519380077440172672 FO 4.22646 5.53 5.89 5.11 1.217 0.057 6.3 0.9 5.7 0.8
428839329030983040 FO 4.30649 8.68 9.37 7.90 0.509 0.030 6.5 1.1 5.1 0.9
5881995546318024704 FO 4.37292 8.65 9.30 7.92 0.463 0.038 6.8 1.6 5.2 1.2
4514145288240593408 FO 4.47115 5.11 5.59 4.57 1.810 0.107 5.7 1.0 5.3 0.9
2004036486267748352 FO 5.44565 8.09 8.63 7.41 0.496 0.038 5.5 1.2 4.3 0.9
5506374096132016512 FO 5.69296 5.44 5.85 4.96 1.261 0.064 4.9 0.8 4.5 0.7
5337634589276921856 FO 5.72548 8.82 9.39 8.13 0.355 0.029 5.4 1.3 3.9 0.9

